Lupulus: A Flexible Hardware Accelerator for Neural Networks

Neural networks have become indispensable for a wide range of applications, but they suffer from high computational- and memory-requirements, requiring optimizations from the algorithmic description of the network to the hardware implementation. Moreover, the high rate of innovation in machine learning makes it important that hardware implementations provide a high level of programmability to support current and future requirements of neural networks. In this work, we present a flexible hardware accelerator for neural networks, called Lupulus, supporting various methods for scheduling and mapping of operations onto the accelerator. Lupulus was implemented in a 28nm FD-SOI technology and demonstrates a peak performance of 380 GOPS/GHz with latencies of 21.4ms and 183.6ms for the convolutional layers of AlexNet and VGG-16, respectively.

==> data/alex_compute.dat <==
1 52.3
2 85.2
3 45.4
4 45.4
5 45.0


==> data/alex_input_fetch.dat <==
1 94.2
2 41.3
3 33.2
4 33.2
5 33.0


==> data/alex_latency.dat <==
1 5.9
2 5.9
3 3.2
4 3.2
5 3.2


==> data/alex_pe_fetch.dat <==
1 0.6
2 33.5
3 64.3
4 64.3
5 65.5


==> data/alex_write.dat <==
1 5.1
2 2.9
3 2.2
4 2.2
5 1.5


==> data/vgg_compute.dat <==
1 15.0
2 48.5
3 60.4
4 65.8
5 65.3
6 68.4
7 68.4
8 62.8
9 64.1
10 64.1
11 48.1
12 48.1
13 48.1


==> data/vgg_input_fetch.dat <==
1 23.7
2 76.8
3 70.8
4 77.1
5 68.3
6 71.5
7 71.5
8 57.3
9 58.5
10 58.5
11 36.0
12 36.0
13 36.0


==> data/vgg_latency.dat <==
1 4.2
2 28.0
3 10.0
4 18.4
5 9.1
6 17.4
7 17.4
8 10.7
9 21.0
10 21.0
11 8.8
12 8.8
13 8.8


==> data/vgg_pe_fetch.dat <==
1 0.0
2 11.6
3 12.9
4 14.1
5 22.6
6 23.7
7 23.7
8 38.7
9 39.5
10 39.5
11 62.7
12 62.7
13 62.7


==> data/vgg_write.dat <==
1 76.2
2 11.6
3 16.2
4 8.8
5 9.0
6 4.7
7 4.7
8 3.9
9 2.0
10 2.0
11 1.2
12 1.2
13 1.2

